A Skeleton-based Approach For Rock Crack Detection Towards A Climbing Robot Application

Conventional wheeled robots are unable to traverse scientifically interesting, but dangerous, cave environments. Multi-limbed climbing robot designs, such as ReachBot, are able to grasp irregular surface features and execute climbing motions to overcome obstacles, given suitable grasp locations. To support grasp site identification, we present a method for detecting rock cracks and edges, the SKeleton Intersection Loss (SKIL). SKIL is a loss designed for thin object segmentation that leverages the skeleton of the label. A dataset of rock face images was collected, manually annotated, and augmented with generated data. A new group of metrics, LineAcc, has been proposed for thin object segmentation such that the impact of the object width on the score is minimized. In addition, the metric is less sensitive to translation which can often lead to a score of zero when computing classical metrics such as Dice on thin objects. Our fine-tuned models outperform previous methods on similar thin object segmentation tasks such as blood vessel segmentation and show promise for integration onto a robotic system.

==> images/results/metric/0/metrics.txt <==
Deformed 1 crack metric: 0.8380393539988293
Deformed 1 dice score: 0.5913806503116223
Deformed 2 crack metric: 0.6058686997922641
Deformed 2 dice score: 0.5876948889210964


==> images/results/metric/2/metrics.txt <==
Deformed 1 crack metric: 0.6395277889559142
Deformed 1 dice score: 0.2043280511431868
Deformed 2 crack metric: 0.42303202991215866
Deformed 2 dice score: 0.2039282890318556


==> images/results/metric/3/metrics.txt <==
Deformed 1 crack metric: 0.7102413209557706
Deformed 1 dice score: 0.39161668393557225
Deformed 2 crack metric: 0.5942146920963547
Deformed 2 dice score: 0.38174407878280536

